Wavenumber-explicit stability and preasymptotic error analysis of UPML finite element method for obstacle scattering problems

This paper develops a wavenumber-explicit stability and preasymptotic error analysis for finite element approximation of the two-dimensional Helmholtz scattering problem with a uniaxial perfectly matched layer (UPML) truncation. The analysis is based on direct estimates of the stretched Green kernel associated with the Cartesian complex coordinate transformation. We establish explicit stability for the truncated UPML problem. In particular, we prove that the inf-sup constant of the truncated UPML formulation is $\mu_L = O(k^{-1})$ in a natural $k$-weighted $H^1$ norm. As a consequence, we also obtain an exponential decay estimate for the PML truncation error. Based on this stability estimate, we formulate a linear continuous interior penalty finite element method (CIP-FEM) on the truncated UPML domain. A key ingredient of the analysis is to establish a piecewise $H^{1+s}$-regularity result (for any $0<s<1$), which accounts for coefficient jumps across PML interfaces and singularities induced by Cartesian corner geometries. This fractional regularity is sufficient to derive wavenumber-explicit preasymptotic error estimates. Numerical experiments confirm the theoretical predictions and illustrate the effectiveness of the UPML CIP-FEM in the high-frequency regime.

==> figs_obstacle/obstacle_mesh_refinement.csv <==
k,N,h,FEM_H1rel,CIP_H1rel,Interp_H1rel,FEM_scaled,CIP_scaled
5,16,0.125,0.413865353490788,0.413693862008934,0.36486925504887,0.0682376397516102,0.0682093644348665
5,32,0.0625,0.204303165739846,0.207390305903965,0.19403109525014,0.115573112781226,0.117319490019519
5,64,0.03125,0.102889760749756,0.105013032174408,0.100955826833622,0.181248535701401,0.184988847991082
5,128,0.015625,0.0518144312783918,0.0523069414113425,0.0516121525199249,0.253016551394322,0.255421541901627
25,16,0.125,1.29430106409641,1.22306218044837,0.734124621429098,0.00050963969085694,0.00048158890449316
25,32,0.0625,0.835264448759651,0.851586852108248,0.448996405880427,0.00131037370806183,0.00133598050628261
25,64,0.03125,0.384785168782761,0.327552346598216,0.240397485721449,0.00239572082851237,0.00203938208339959
25,128,0.015625,0.165198816139466,0.152133556096109,0.12383654833813,0.00405077093512032,0.00373040316929602
50,16,0.125,9.83061963329107,12.2683272239627,1.00839726688222,0.000328619211841018,0.00041010721331272
50,32,0.0625,7.9154563925665,3.22987779552599,0.785480126086976,0.00105753121513361,0.000431522381077532
50,64,0.03125,1.22479070092241,1.07046168441631,0.464412244068629,0.000653477061426356,0.000571136076861994
50,128,0.015625,0.527332177776299,0.359335758391521,0.245553360062728,0.00112175670457414,0.000764389720856207

